The Smart$^2$ Speaker Blocker: An Open-Source Privacy Filter for Connected Home Speakers

The popularity and projected growth of in-home smart speaker assistants, such as Amazon's Echo, has raised privacy concerns among consumers and privacy advocates. Notable questions regarding the collection and storage of user data by for-profit organizations include: what data is being collected and how is it being used, who has or can obtain access to such data, and how can user privacy be maintained while providing useful services. In addition to concerns regarding what the speaker manufacturer will do with your data, there are also more fundamental concerns about the security of these devices, third-party plugins, and the servers where they store recorded data. To address these privacy and security concerns, we introduce an intermediary device to provide an additional layer of security, which we call the \textit{smart, smart speaker blocker} or Smart\textsuperscript{2} for short. By intelligently filtering sensitive conversations, and completely blocking this information from reaching a smart speaker's microphone(s), the Smart$^2$ Speaker Blocker is an open-source, network-local (offline) smart device that provides users with decisive control over what data leaves their living room.

==> code/smart2 output/proc_time-10-times-3.txt <==
3160	FWD	was it ten times three
3460	FWD	was it ten times three
3675	FWD	was it ten times three
3624	FWD	was it ten times three
3308	FWD	what is ten times three
3394	FWD	what is ten times three
3380	FWD	what is ten times three
3337	FWD	was it ten times three
3172	FWD	what is ten times three
3407	FWD	what is ten times three


==> code/smart2 output/proc_time-bank-acct-pwd.txt <==
3648	BLOCK	my bank account password is
3530	BLOCK	my bank account password is
3713	BLOCK	my bank account password is
3534	BLOCK	my bank account password is
3520	BLOCK	my bank account password is
3420	BLOCK	my bank account password is
3498	BLOCK	my bank account password is
3640	BLOCK	my bank account password is
3523	BLOCK	my bank account password is
3690	BLOCK	my bank account password is


==> code/smart2 output/proc_time-weather.txt <==
3024	FWD	how's the weather today
2994	FWD	how's the weather today
2887	FWD	how's the weather today
2952	FWD	how's the weather today
2963	FWD	how's the weather today
2956	FWD	how's the weather today
2899	FWD	how's the weather today
2990	FWD	how's the weather today
2982	FWD	how's the weather today
2958	FWD	how's the weather today

